On classifying Minkowskian sublattices

Let $\Lambda$ be a lattice in an $n$-dimensional Euclidean space $E$ and let $\Lambda'$ be a Minkowskian sublattice of $\Lambda$, that is, a sublattice having a basis made of representatives for the Minkowski successive minima of $\Lambda$. We extend the classification of possible $\Z/d\Z$-codes of the quotients $\Lambda/\Lambda'$ to dimension~$9$, where $d\Z$ is the annihilator of $\Lambda/\Lambda'$.

==> README.txt <==
\\
\\  README.txt
\\
\\  Part of the "online appendix" of the paper
\\  "On Classifying Minkowskian Sublattices"
\\  by Wolgang Keller, Jacques Martinet and Achill Schurmann
\\
\\  This file contains a brief overview of the contents of   
\\  files in the online appendix   
\\



\\
\\ Gramindex.gp  and  GramindexReadMe.pdf
\\
\\ The .gp file is in PARI-GP format and contains a Gram matrix 
\\ for each type of lattices found in the classification. It can
\\ and has been used for checking the existence of types and the
\\ validity of invariants given in the tables of the paper.
\\ The used names and format is briefly explained in the 
\\ accompanying .pdf file.
\\



\\
\\ IsFeasibleCommon.m, IsFeasibleSingle.m, IsFeasiblePair.m 
\\
\\ A collection of MAGMA scripts that can be used to check 
\\ the feasiblity of a type. They contain in particular an
\\ implementation of "Algorithms 1" of the paper, for cyclic
\\ types (IsFeasibleSingle.m) and non-cyclic types d1*d2 
\\ (IsFeasiblePair.m). They were in particular used to test 
\\ feasibility of cyclic types for n <= 9 and d <= 30 and 
\\ noncyclic types 6*2, 4*4 (existing) and 8*2, 10*2, 6*3, 
\\ 9*3, 5*5 (non-existing). The scripts were called from 
\\ C++-code in cases that could not be decided from other 
\\ criteria. The scripts rely on an executable of "lrs" 
\\ by David Avis (tested with ver.4.2, 
\\ see http://cgm.cs.mcgill.ca/~avis/C/lrs.html).
\\
\\ The additionally provided script FeasibleTriple.m was 
\\ afterall not necessary for the classification, but was
\\ used for internal checks of our results.
\\



\\
\\ RealSpaceCommon.m, RealSpaceSingle.m, AnalyzeCyclicCases.m
\\ nle9_dle12.analyze
\\
\\ A collection of MAGMA scripts that can and has been used for 
\\ checking and analyzing of existing types. The scripts are
\\ not necessary for the classification results however!
\\ RealSpaceCommon.m contains an implementation of "Algorithms 2" 
\\ of the paper. AnalyzeCyclicCases.m can be used to get 
\\ additional information on all existing lattice types in 
\\ MAGMA format. The scripts rely on an executable of "lrs"  
\\ (tested with ver.4.2, see http://cgm.cs.mcgill.ca/~avis/C/lrs.html).
\\ 
\\ The file "nle9_dle12.analyze" contains the data that we obtained
\\ when running the script AnalyzeCyclicCases.m as described in it.
\\




